Hot QCD White Paper

Hot QCD physics studies the nuclear strong force under extreme temperature and densities. Experimentally these conditions are achieved via high-energy collisions of heavy ions at the Relativistic Heavy Ion Collider (RHIC) and the Large Hadron Collider (LHC). In the past decade, a unique and substantial suite of data was collected at RHIC and the LHC, probing hydrodynamics at the nucleon scale, the temperature dependence of the transport properties of quark-gluon plasma, the phase diagram of nuclear matter, the interaction of quarks and gluons at different scales and much more. This document, as part of the 2023 nuclear science long range planning process, was written to review the progress in hot QCD since the 2015 Long Range Plan for Nuclear Science, as well as highlight the realization of previous recommendations, and present opportunities for the next decade, building on the accomplishments and investments made in theoretical developments and the construction of new detectors. Furthermore, this document provides additional context to support the recommendations voted on at the Joint Hot and Cold QCD Town Hall Meeting, which are reported in a separate document.

==> figures/open_heavy_flavor/epps21.dat <==
xB  rpA  min_rpa max_rpa
1e-06 0.6321757532832464 0.22153822155483427 0.683395879406845
1.995013274239673e-06 0.637794479961346 0.27558632006628314 0.6899824558791838
3.9800779643924925e-06 0.6437118609928955 0.33552673682858347 0.6968775985957734
7.940308371471838e-06 0.6498777660559717 0.39818774768557136 0.7039924643711439
1.5841020602642716e-05 0.6562036739053551 0.4597980666433355 0.7114015667713938
3.1603046379776303e-05 0.6626349691983325 0.5170168695871702 0.7190209608629231
6.304849703406576e-05 0.6692008028760075 0.5676955538146652 0.7267871623088215
0.00012578258850382183 0.6757036907167043 0.5832653147726097 0.7346193481472203
0.0002509379337333508 0.6821160366610908 0.5884928566562299 0.7425011398470435
0.0005006245088083098 0.6886955138318 0.594419628359876 0.7504743186428507
0.000998752540482294 0.6967182905581384 0.6041662584194016 0.7592224246985456
0.0019925245759427708 0.7100227704724864 0.6261315366184921 0.7710552412955565
0.003975112978254599 0.7380793245677907 0.6649008847437631 0.7919157253439107
0.007930403158220325 0.7978150848062401 0.7316493424756019 0.8343046454331486
0.015821259570721776 0.9049044074175121 0.8429626332379471 0.9363955189562442
0.031563622858781344 1.0384112201285454 0.9878123697604152 1.0826926417066303
0.06296984658636355 1.1187016894213815 1.0824036964758423 1.1644160477359984
0.12562567981663106 1.099190149359105 1.0567528896767922 1.1466478879638808
0.2506248988195614 0.99477638070164 0.9232428641953496 1.095868932510025
0.5 0.8241699491976824 0.6725386164258954 1.0323650221213438


==> figures/open_heavy_flavor/nNPDF30.dat <==
xB    minRpPb      maxRpPb
1e-6 0.6730593607305936 0.7400304414003044
1e-5 0.7047184170471842 0.7461187214611872
2e-5 0.71324200913242 0.7558599695585997
5e-5 0.7266362252663623 0.7668188736681887
1e-4 0.7375951293759513 0.7765601217656013
2e-4 0.7473363774733638 0.793607305936073
5e-4 0.7692541856925418 0.8203957382039573
1e-3 0.7899543378995434 0.8410958904109589
2e-3 0.8118721461187214 0.8678843226788432
5e-3 0.852054794520548 0.9056316590563166
1e-2 0.9007610350076103 0.945814307458143
2e-2 0.9628614916286149 1.012785388127854
5e-2 1.0493150684931507 1.1467275494672755
0.1 1.158904109589041 1.2843226788432267
0.2 1.1929984779299847 1.4791476407914763
0.3 0.8861491628614916 1.4024353120243531


==> figures/open_heavy_flavor/raa_xb-alice.dat <==
   xB	     Q2  RAA    RAA_err
0.00134413  18 0.74  0.222713
0.00184733  34 0.967  0.185324
0.00247116  60.84 1.029  0.180892
0.00304768  92.5396 1.07  0.177775
0.00361224  130 1.137  0.185884
0.0042886  183.24 1.016  0.177279
0.00484633  234 1.065  0.194178
0.00643852  413.01 1.01  0.176264
0.00892159  793 0.9  0.202173


==> figures/open_heavy_flavor/raa_xb-lhcb.dat <==
    xB       Q2   RAA      RAA_err
6.66603e-05  10 0.664027  0.0480769
8.94342e-05  18 0.724925  0.0414781
0.000122916  34 0.776099  0.0359759
0.000160539  58 0.79936  0.0360397
0.000199981  90 0.827113  0.0395369
0.000240347  130 0.879498  0.0382391
0.00028124  178 0.835544  0.0397878
0.00032246  234 0.83502  0.0506073
0.000363895  298 0.819248  0.0646775
4.04315e-05  10 0.611661  0.0322365
5.42446e-05  18 0.64465  0.0286172
7.45521e-05  34 0.699989  0.030973
9.7372e-05  58 0.736178  0.0316296
0.000121295  90 0.806213  0.0369822
0.000145778  130 0.828352  0.0406055
0.000170581  178 0.857633  0.0494788
0.000195582  234 0.788878  0.0446535
0.000220713  298 0.899685  0.0843455
0.000245935  370 0.835693  0.147475
2.4523e-05  10 0.59514  0.0324247
3.2901e-05  18 0.647306  0.0303188
4.52181e-05  34 0.712063  0.0338272
5.90591e-05  58 0.758438  0.0490581
7.35689e-05  90 0.778612  0.0469043
8.84188e-05  130 0.756671  0.0617691
0.000103462  178 0.784929  0.11992
1.48739e-05  10 0.648422  0.0387433
1.99555e-05  18 0.631532  0.0444189
2.74262e-05  34 0.679439  0.0417153
3.58212e-05  58 0.662168  0.063426
4.46218e-05  90 0.697372  0.160685
0.00989327  10 0.771176  0.161183
0.0132732  18 0.890186  0.118284
0.0182423  34 0.982531  0.086036
0.0238261  58 1.00661  0.0790739
0.0296798  90 1.0355  0.0739645
0.0356707  130 1.02732  0.081211
0.0417397  178 1.08853  0.0824647
0.0478573  234 0.967492  0.0744225
0.0540067  298 0.9278  0.0562303
0.0601784  370 1.08148  0.0983168
0.0163112  10 0.871339  0.0884309
0.0218838  18 0.998354  0.075797
0.0300764  34 1.09516  0.0718828
0.0392827  58 1.07732  0.0686813
0.0489337  90 1.07645  0.0703565
0.058811  130 0.993452  0.0669165
0.0688172  178 1.00297  0.0763126
0.0789033  234 1.00773  0.0839772
0.0890421  298 0.90854  0.113568
0.0992174  370 1.1241  0.172939
0.0268927  10 1.00275  0.0704424
0.0360803  18 1.0543  0.0705477
0.0495877  34 1.11954  0.0677874
0.0647662  58 1.10996  0.0697686
0.0806781  90 1.0798  0.064274
0.096963  130 1.00221  0.0726238

